Temporal and volumetric denoising via quantile sparse image prior

This paper introduces an universal and structure-preserving regularization term, called quantile sparse image (QuaSI) prior. The prior is suitable for denoising images from various medical imaging modalities. We demonstrate its effectiveness on volumetric optical coherence tomography (OCT) and computed tomography (CT) data, which show different noise and image characteristics. OCT offers high-resolution scans of the human retina but is inherently impaired by speckle noise. CT on the other hand has a lower resolution and shows high-frequency noise. For the purpose of denoising, we propose a variational framework based on the QuaSI prior and a Huber data fidelity model that can handle 3-D and 3-D+t data. Efficient optimization is facilitated through the use of an alternating direction method of multipliers (ADMM) scheme and the linearization of the quantile filter. Experiments on multiple datasets emphasize the excellent performance of the proposed method.

==> images/teaser.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'teaser.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{117.90917461bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40338756)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{images/teaser.pdf}}%
    \put(0.18,0.4){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{registered B-scans}}}%
    \put(0.18,0.21){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{registered volumes}}}%
    \put(0.73,0.4){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{denoised B-scan}}}%
    \put(0.73,0.21){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{denoised volume}}}%
    \put(0.54,0.315){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B-scan}}}%
    \put(0.535,0.14){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{volumetric}}}%
    \put(0.54,0.295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{denoising}}}%
    \put(0.54,0.12){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{denoising}}}%
  \end{picture}%
\endgroup%

